CAMO: Correlation-Aware Mask Optimization with Modulated Reinforcement Learning

Optical proximity correction (OPC) is a vital step to ensure printability in modern VLSI manufacturing. Various OPC approaches based on machine learning have been proposed to pursue performance and efficiency, which are typically data-driven and hardly involve any particular considerations of the OPC problem, leading to potential performance or efficiency bottlenecks. In this paper, we propose CAMO, a reinforcement learning-based OPC system that specifically integrates important principles of the OPC problem. CAMO explicitly involves the spatial correlation among the movements of neighboring segments and an OPC-inspired modulation for movement action selection. Experiments are conducted on both via layer patterns and metal layer patterns. The results demonstrate that CAMO outperforms state-of-the-art OPC engines from both academia and industry.

==> pgfplot/abla-mod-data/metal2-w-mod.txt <==
step    epe
0   397
1   228
2   113
3   104
4   94
5   78
6   90
7   78
8   87
9   79
10   94
11   67
12   90
13   76
14   74
15   64

==> pgfplot/abla-mod-data/metal2-wo-mod.txt <==
step    epe
0   397
1   340
2   228
3   142
4   113
5   143
6   189
7   241
8   265
9   272
10  263
11  279
12  253
13  211
14  196
15  214

==> pgfplot/abla-mod-data/metal4-w-mod.txt <==
step    epe
0   532
1   445
2   358
3   243
4   186
5   144
6   121
7   111
8   98
9   105
10  87
11  97
12  86
13  109
14  60
15  73

==> pgfplot/abla-mod-data/metal4-wo-mod.txt <==
step    epe
0   532
1   477
2   382
3   354
4   390
5   411
6   414
7   431
8   437
9   439
10  444
11  450
12  457
13  462
14  467
15  443

==> pgfplot/abla-mod-data/metal6-w-mod.txt <==
step    epe
0   630
1   526
2   442
3   356
4   197
5   148
6   122
7   108
8   119
9   106
10  78
11  85
12  85
13  83
14  87
15  83

==> pgfplot/abla-mod-data/metal6-wo-mod.txt <==
step    epe
0   630
1   579
2   581
3   580
4   578
5   578
6   567
7   581
8   583
9   582
10  584
11  588
12  596
13  579
14  588
15  582

==> pgfplot/abla-mod-data/template.txt <==
step    epe
0   
1   
2   
3   
4   
5   
6   
7   
8   
9   
10  
11  
12  
13  
14  
15  
